Radial Stabilization of Magnetic Skyrmions Under Strong External Magnetic Field

The skyrmion number density, $q\equiv\vec{n}\cdot\left(\partial_x\vec{n}\times\partial_y\vec{n}\right)/(4\pi)$, is one of the key quantities that characterizes the topological properties of a magnetic skyrmion. In this work, we propose a model for a two-dimensional magnetic system with Hamiltonian that contains an interaction term proportional to $q^2$ which preserves inversion symmetry. The proposed $q^2$ term is also known as the Skyrme term and is a two-dimensional version of the well-known quartic term in models of three-dimensional Hopfions. In contrast with the usual exchange interaction, the $q^2$ term persists at the strong external magnetic field limit. Using the Landau-Lifshitz-Gilbert equation for micromagnetic calculations, we show that the minimum energy configuration of this model exhibits skyrmion properties. Furthermore, this configuration remains stable under small linear radially symmetric perturbations, and we demonstrate that the total energy of the system is bounded from below, ensuring that it remains above the vacuum energy. This implies a topologically protected configuration. Our model provides a framework for describing skyrmions in materials without broken inversion symmetry, particularly in systems subjected to strong external magnetic fields, where conventional exchange interactions are significantly weaker than the Zeeman effect.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



